Multi-messenger Time-domain Signatures Of Supermassive Black Hole Binaries

Supermassive black hole binaries (SMBHBs) are a natural outcome of galaxy mergers and should form frequently in galactic nuclei. Sub-parsec binaries can be identified from their bright electromagnetic emission, e.g., Active Galactic Nuclei (AGN) with Doppler shifted broad emission lines or AGN with periodic variability, as well as from the emission of strong gravitational radiation. The most massive binaries (with total mass >10^8 M_sol) emit in the nanohertz band and are targeted by Pulsar Timing Arrays (PTAs). Here we examine the synergy between electromagnetic and gravitational wave signatures of SMBHBs. We connect both signals to the orbital dynamics of the binary and examine the common link between them, laying the foundation for joint multi-messenger observations. We find that periodic variability arising from relativistic Doppler boost is the most promising electromagnetic signature to connect with GWs. We delineate the parameter space (binary total mass/chirp mass versus binary period/GW frequency) for which joint observations are feasible. Currently multi-messenger detections are possible only for the most massive and nearby galaxies, limited by the sensitivity of PTAs. However, we demonstrate that as PTAs collect more data in the upcoming years, the overlapping parameter space is expected to expand significantly.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
